What Do Rationales Communicate? A Message-Intervention Study in Role-Specialized QA

Role-specialized QA pipelines increasingly pass rationales from a reasoner to a verifier, but it is unclear what this message actually buys: better answers, stronger support assessment, or a new failure surface. We introduce a message-intervention diagnostic that fixes the evidence and candidate answer while varying only the rationale passed across the reasoner-to-verifier boundary. On 400 MuSiQue, HotpotQA, and 2WikiMultiHopQA examples with DeepSeek as generator and verifier, faithful rationales add almost no answer accuracy over no rationale, while corrupted rationales strongly alter support judgments. Under a blind verifier prompt, harmless paraphrases shift support by only 0--2.5%, whereas corrupted rationales shift support by 10--22%; an explicit rationale-checking prompt amplifies the same pattern to 34--55%. Final answers move less (2--30%), and only 2.9--35.3% of corrupted support flips co-occur with answer changes. Human audits show why this matters: 16/42 valid corruptions are corruption-overtrust cases, and blind humans reject or mark unclear 9/10 audited corrupted rationales that the model accepts. Cross-model and task-boundary checks show when the channel is active, amplified, inert, or folded into the task label. Rationale sharing should be evaluated as a verification-message mechanism, not merely as a route to higher answer accuracy.

==> figures/claude_handoff/fig2_support_vs_answer_sensitivity.csv <==
dataset,condition,support_sensitivity,answer_sensitivity,dissociation
MuSiQue,harmless,0.04,0.01,0.03
MuSiQue,entity_swap,0.41,0.065,0.345
MuSiQue,answer_conflict,0.425,0.12,0.305
HotpotQA,harmless,0.01,0.0,0.01
HotpotQA,entity_swap,0.34,0.02,0.32
HotpotQA,answer_conflict,0.35,0.09,0.26
2Wiki,harmless,0.02,0.0,0.02
2Wiki,entity_swap,0.55,0.15,0.4
2Wiki,answer_conflict,0.51,0.3,0.21000000000000002


==> figures/claude_handoff/fig3_support_change_with_scifact.csv <==
dataset,task_family,condition,support_change
MuSiQue,extractive_qa,harmless,0.04
MuSiQue,extractive_qa,entity_swap,0.41
MuSiQue,extractive_qa,answer_conflict,0.425
HotpotQA,extractive_qa,harmless,0.01
HotpotQA,extractive_qa,entity_swap,0.34
HotpotQA,extractive_qa,answer_conflict,0.35
2Wiki,extractive_qa,harmless,0.02
2Wiki,extractive_qa,entity_swap,0.55
2Wiki,extractive_qa,answer_conflict,0.51
SciFact,claim_verification_boundary,harmless,0.06
SciFact,claim_verification_boundary,entity_swap,0.51
SciFact,claim_verification_boundary,answer_conflict,0.74


==> figures/claude_handoff/fig4_robustness_boundary_checks.csv <==
check,role_changed,n,harmless_support_change,entity_support_change,conflict_support_change,final_answer_same_all5,takeaway
DeepSeek main / HotpotQA-100,none,100,0.01,0.34,0.35,0.91,"Main verifier: corrupted rationales alter support, answers mostly stable."
Qwen verifier / HotpotQA-100,verifier,100,0.0,0.77,0.75,0.97,Different verifier family is even more corruption-responsive.
Claude verifier / HotpotQA-50,verifier,50,0.02,0.28,0.28,0.86,Closed-source verifier shows same direction with smaller effect.
Qwen generator / HotpotQA-50,generator,50,0.0,0.32,0.34,0.88,Pattern survives changing reasoner/generator.
Blind verifier prompt / HotpotQA-50,prompt,50,0.0,0.18,0.24,0.82,Neutral prompt weakens but does not remove the effect.
DeepSeek-R1 verifier / HotpotQA-50,reasoning_verifier,50,0.0,0.02,0.08,0.96,Reasoning verifier discounts external rationales; boundary condition.
SciFact extension,task_domain,100,0.06,0.51,0.74,0.52,Claim verification couples final label and support judgment.


==> figures/claude_handoff/table_repair_caution.csv <==
dataset,triggered_n,initial_em,repaired_em,em_gain,initial_supported,repaired_supported,support_gain,answer_changed,avg_extra_input_tokens,avg_extra_output_tokens
MuSiQue,29,0.4138,0.2069,-0.2069,0.0,0.3103,0.3103,0.4138,1104.1,141.9
2Wiki,7,0.1429,0.0,-0.1429,0.0,0.1429,0.1429,0.4286,992.4,114.1


==> figures/rationale_sensitivity/fig2_support_vs_answer_sensitivity.csv <==
dataset,condition,support_sensitivity,answer_sensitivity,dissociation
MuSiQue,harmless,0.04,0.01,0.03
MuSiQue,entity_swap,0.41,0.065,0.345
MuSiQue,answer_conflict,0.425,0.12,0.305
HotpotQA,harmless,0.01,0.0,0.01
HotpotQA,entity_swap,0.34,0.02,0.32
HotpotQA,answer_conflict,0.35,0.09,0.26
2Wiki,harmless,0.02,0.0,0.02
2Wiki,entity_swap,0.55,0.15,0.4
2Wiki,answer_conflict,0.51,0.3,0.21000000000000002


==> figures/rationale_sensitivity/fig3_support_change_with_scifact.csv <==
dataset,task_family,condition,support_change
MuSiQue,extractive_qa,harmless,0.04
MuSiQue,extractive_qa,entity_swap,0.41
MuSiQue,extractive_qa,answer_conflict,0.425
HotpotQA,extractive_qa,harmless,0.01
HotpotQA,extractive_qa,entity_swap,0.34
HotpotQA,extractive_qa,answer_conflict,0.35
2Wiki,extractive_qa,harmless,0.02
2Wiki,extractive_qa,entity_swap,0.55
2Wiki,extractive_qa,answer_conflict,0.51
SciFact,claim_verification_boundary,harmless,0.06
SciFact,claim_verification_boundary,entity_swap,0.51
SciFact,claim_verification_boundary,answer_conflict,0.74


==> figures/rationale_sensitivity/fig4_robustness_boundary_checks.csv <==
check,role_changed,n,harmless_support_change,entity_support_change,conflict_support_change,final_answer_same_all5,takeaway
DeepSeek main / HotpotQA-100,none,100,0.01,0.34,0.35,0.91,"Main verifier: corrupted rationales alter support, answers mostly stable."
Qwen verifier / HotpotQA-100,verifier,100,0.0,0.77,0.75,0.97,Different verifier family is even more corruption-responsive.
Claude verifier / HotpotQA-50,verifier,50,0.02,0.28,0.28,0.86,Closed-source verifier shows same direction with smaller effect.
Qwen generator / HotpotQA-50,generator,50,0.0,0.32,0.34,0.88,Pattern survives changing reasoner/generator.
Blind verifier prompt / HotpotQA-50,prompt,50,0.0,0.18,0.24,0.82,Neutral prompt weakens but does not remove the effect.
DeepSeek-R1 verifier / HotpotQA-50,reasoning_verifier,50,0.0,0.02,0.08,0.96,Reasoning verifier discounts external rationales; boundary condition.
SciFact extension,task_domain,100,0.06,0.51,0.74,0.52,Claim verification couples final label and support judgment.


==> figures/rationale_sensitivity/table_repair_caution.csv <==
dataset,triggered_n,initial_em,repaired_em,em_gain,initial_supported,repaired_supported,support_gain,answer_changed,avg_extra_input_tokens,avg_extra_output_tokens
MuSiQue,29,0.4138,0.2069,-0.2069,0.0,0.3103,0.3103,0.4138,1104.1,141.9
2Wiki,7,0.1429,0.0,-0.1429,0.0,0.1429,0.1429,0.4286,992.4,114.1

